Quasi-universality of the magnetic deformation of neutron stars in general relativity and beyond

Neutron stars are known to host extremely powerful magnetic fields. Among other effects, one of the consequences of harbouring such fields is the deformation of the neutron star structure, leading, together with rotation, to the emission of continuous gravitational waves. On the one hand, the details of their internal magnetic fields are mostly unknown. Likewise, their internal structure, encoded by the equation of state, is highly uncertain. Here we present a study of axisymmetric models of isolated magnetised neutron stars, for various realistic equations of state considered viable by observations and nuclear physics constraints. We show that it is possible to find simple relations between the magnetic deformation of a neutron star, its Komar mass and its circumferential radius. Such relations are quasi-universal, meaning that they are mostly independent on the equation of state of the neutron star and only slightly dependent on the magnetic field configuration. Being formulated in terms of potentially observable quantities, as we discuss, our results could help to constrain the magnetic properties of the neutron star interior and to better assess the detectability of continuous gravitational waves by isolated neutron stars, without knowing their equation of state. Our results are derived both in general relativity and in scalar-tensor theories - one of the most promising extensions of general relativity - in this case by considering also the scalar charge. We show that even in this case general relations hold that account for deviations from general relativity, that could potentially be used to set constraints on the gravitational theory.

==> supplementary/README.txt <==
This folder contains the supplementary material of the paper Soldateschi et al. 2021, A&A, "Quasi-universality of the magnetic deformation of neutron stars in general relativity and beyond".
It contains the plots of the distortion coefficients cb and ch, for both purely poloidal and purely toroidal magnetic configurations, for each EoS studied in the paper. The red line refers to models computed in GR, while the blue line to models computed in STT with beta0=-6.
